Measurements and linearized models for golf ball bounce

A detailed set of experiments are described that capture over a 1000 different instances of the bounce of a golf ball. Video analysis is used to capture velocity and spin immediately prior to and subsequent to each bounce for a wide variety of landing conditions. Data are presented from two different turfs; one artificial and one from a typical tee. Measurement errors and repeatability are analysed. The data are compared to predictions from models of rigid bounce with friction, including Penner's modification to account for elasto-plasticity. Coefficients of restitution and friction, and Penner's effective contact angle are fit from the data. A better fit to the data is found using a non-physical piecewise-affine landing to lift-off relationship, which distinguishes between cases that bounce in pure slip from those that undergo rolling. Nevertheless, even balls that undergo rolling are typically found to lift off slipping, having undergone spin reversal. The findings suggest that further effort needs to be spent on finding simple physics-based models of golf-ball bounce.

==> data_supplement/README.txt <==
Files data_campaignA.csv and data_campaignB.csv contain data from Camapign A (astroturf) and Campaign B (teeing turf) as outline in the main paper.

There are 6 columns in each file corresponding to the following measurements:
Column 1: horizontal velocity component on the inbound 
Column 2: vertical velocity component on the inbound
Column 3: spin on the inbound
Column 4: horizontal velocity component on the outbound
Column 5: vertical velocity component on the outbound
Column 6: spin on the outbound

Each row contains data from a single video. There are 330 data ppoints feom Campaign A and 693 data points from campaign B. 

Following the convention introduced in the paper, horizontal and vertical velocities are measured in radii per second, whereas the spin is measured in radians per second, with the positive direction of the spin defined anti-clockwise. 
